BVR Sim: An Open and High-Throughput Environment for Heterogeneous Air-Combat Reinforcement Learning

Beyond-visual-range (BVR) air combat is a challenging reinforcement-learning domain characterized by partial observability, long-horizon decision making, energy management, and limited weapons. We present BVR Sim, an open-source Gymnasium-style environment designed for heterogeneous air-combat reinforcement learning. BVR Sim supports multiple JSBSim aircraft models, including the F-15, F-16, F/A-18, and F-22, with configurable weapons, sensors, controllers, and opponents. A unified tactical action interface specifies desired heading, altitude, speed, and weapon release above aircraft-specific inner-loop controllers, enabling policies to operate across heterogeneous platforms. The environment provides interchangeable Python and accelerated C++ backends, entity-oriented observations, compositional rewards, scripted opponents, replay and visualization, and adapters for multi-agent learning frameworks. At a 0.4-s decision interval, the C++ backend achieves 104 simulated seconds per wall-clock second in 1-vs-1 and remains practical through 10-vs-10 scenarios. A policy trained only on the F-16 transfers without retraining to four unseen aircraft, reaching a 45.5% mean win rate with aircraft-specific controller adaptation. MAPPO and HAPPO experiments further verify end-to-end compatibility with standard multi-agent reinforcement-learning pipelines.

==> artifacts/controller_transfer/results.csv <==
method,F-16,F-15,F-18,F-22,F4N,episodes_per_aircraft
PPO-F16,0.5281,0.4740,0.2200,0.8011,0.3247,960
PPO-All,0.6585,0.5292,0.3354,0.7708,0.4708,960
PPO-F16 w/o adaptation,0.5313,0.2490,0.0188,0.0000,0.2604,960
PPO-All w/o adaptation,0.6563,0.3571,0.0078,0.0034,0.4468,960
Rule A,0.3188,0.0382,0.1141,0.4431,0.0875,960


==> artifacts/missile_guidance/results.csv <==
guidance,launch_distance_nm,time_to_hit_s,terminal_mach
proportional_navigation,16.21,36,1.35
multi_stage_composite,16.21,28,1.71


==> benchmark_results.csv <==
backend,team_size,agents,steps_per_second_mean,steps_per_second_std
Python,1,2,95.83935736576271,8.065227348264488
C++,1,2,260.648848981253,2.7505268025212573
Python,2,4,51.00513064471539,8.092238799351557
C++,2,4,143.5755506786158,4.564407012958965
Python,4,8,22.430681666402368,3.296574306399393
C++,4,8,88.36412094052928,16.559101162104906
Python,6,12,13.066875357222129,1.1763953151490043
C++,6,12,51.21405272571963,12.328607297467984
Python,8,16,9.633970919112285,1.2427158773375289
C++,8,16,42.009591607550185,12.056056247079717
Python,10,20,8.462185304463482,1.6147207808280029
C++,10,20,55.42645732806972,38.710032864708126


==> benchmark_results.json <==
{
  "platform": "Windows-11-10.0.26200-SP0",
  "python": "3.14.4",
  "repository_commit": "7f9a98d0a45dc4feb49a572da77d9d2a2d47a98f",
  "team_sizes": [
    1,
    2,
    4,
    6,
    8,
    10
  ],
  "repeats": 3,
  "steps_per_repeat": 500,
  "warmup_steps": 20,
  "dt": 0.4,
  "results": [
    {
      "backend": "Python",
      "team_size": 1,
      "agents": 2,
      "steps_per_second_mean": 95.83935736576271,
      "steps_per_second_std": 8.065227348264488,
      "samples": [
        105.12268963727337,
        90.55527498508519,
        91.84010747492955
      ]
    },
    {
      "backend": "C++",
      "team_size": 1,
      "agents": 2,
      "steps_per_second_mean": 260.648848981253,
      "steps_per_second_std": 2.7505268025212573,
      "samples": [
        258.26326220627146,
        263.65744232899897,
        260.0258424084887
      ]
    },
    {
      "backend": "Python",
      "team_size": 2,
      "agents": 4,
      "steps_per_second_mean": 51.00513064471539,
      "steps_per_second_std": 8.092238799351557,
      "samples": [
        48.503060237540645,
        60.05289987890084,
        44.4594318177047
      ]
    },
    {
      "backend": "C++",
      "team_size": 2,
      "agents": 4,
      "steps_per_second_mean": 143.5755506786158,
      "steps_per_second_std": 4.564407012958965,
      "samples": [
        139.04006406062788,
        148.16833855352422,
        143.51824942169526
      ]
    },
    {
      "backend": "Python",
      "team_size": 4,
      "agents": 8,
      "steps_per_second_mean": 22.430681666402368,
      "steps_per_second_std": 3.296574306399393,
      "samples": [
        19.101987013902896,
        22.495889820963566,
        25.694168164340642
      ]
    },
    {
      "backend": "C++",
      "team_size": 4,
      "agents": 8,
      "steps_per_second_mean": 88.36412094052928,
      "steps_per_second_std": 16.559101162104906,
      "samples": [
        78.62605559610563,
        107.48381653793955,
        78.98249068754266
      ]
    },
    {
      "backend": "Python",
      "team_size": 6,
      "agents": 12,
      "steps_per_second_mean": 13.066875357222129,
      "steps_per_second_std": 1.1763953151490043,
      "samples": [
        11.709392393328972,
        13.788464704452899,
        13.702768973884517
      ]
    },
    {
      "backend": "C++",
      "team_size": 6,
      "agents": 12,
      "steps_per_second_mean": 51.21405272571963,
      "steps_per_second_std": 12.328607297467984,
      "samples": [
        41.33027883835067,
        65.02880945334118,
        47.28306988546705
      ]
    },
    {
      "backend": "Python",
      "team_size": 8,
      "agents": 16,
      "steps_per_second_mean": 9.633970919112285,
      "steps_per_second_std": 1.2427158773375289,
      "samples": [
        8.32624980406688,
        10.799438616670274,
        9.776224336599698
      ]
    },
    {
      "backend": "C++",
      "team_size": 8,
      "agents": 16,
      "steps_per_second_mean": 42.009591607550185,
      "steps_per_second_std": 12.056056247079717,
      "samples": [
        33.70091323813283,
        55.83723891553975,
        36.490622668977984
      ]
    },
    {
      "backend": "Python",
      "team_size": 10,
      "agents": 20,
      "steps_per_second_mean": 8.462185304463482,
      "steps_per_second_std": 1.6147207808280029,
      "samples": [
        7.508236753458041,
        10.326534735273432,
        7.5517844246589725
      ]
    },
    {
      "backend": "C++",
      "team_size": 10,
      "agents": 20,
      "steps_per_second_mean": 55.42645732806972,
      "steps_per_second_std": 38.710032864708126,
      "samples": [
        33.44403845164839,
        100.12295699857107,
        32.71237653398972
      ]
    }
  ]
}


==> marl_results/harl_marl_provenance.json <==
{
  "task": "BVR Sim MultipleCombat-2v2/ShootMissile",
  "status": "archived training diagnostics; not frozen-policy evaluation or an algorithm ranking",
  "smoothing": "trailing mean over approximately 1000000 environment steps",
  "runs": [
    {
      "algorithm": "HAPPO",
      "seed": 3,
      "run_date": "2026-01-14",
      "source": "external archive/happo/seed-00003-2026-01-14-12-55-33/logs/summary.json",
      "source_sha256": "77f59466ee2e9a04c3044e62359fb527cd16a626f54676996515a75be30f4184",
      "records": 468,
      "final_environment_steps": 22464000
    },
    {
      "algorithm": "MAPPO",
      "seed": 1,
      "run_date": "2026-01-06",
      "source": "external archive/mappo/seed-00001-2026-01-06/logs/summary.json",
      "source_sha256": "82f8f814a20481e1d45786b69eaef1b3658e016fb491e240bb39887af2d107a1",
      "records": 234,
      "final_environment_steps": 22464000
    }
  ]
}


==> marl_results/harl_marl_training.csv <==
algorithm,seed,environment_steps,episode_reward,smoothed_episode_reward
HAPPO,3,48000,-38.83533418327975,-38.83533418327975
HAPPO,3,96000,-35.57699922056525,-37.2061667019225
HAPPO,3,144000,-35.05696240012083,-36.48976526798861
HAPPO,3,192000,-35.807261152079604,-36.319139239011356
HAPPO,3,240000,-34.14242866606247,-35.88379712442158
HAPPO,3,288000,-27.927148235142166,-34.55768897620835
HAPPO,3,336000,-22.67725721712227,-32.86048443919605
HAPPO,3,384000,-19.879287126061808,-31.237834775054267
HAPPO,3,432000,-20.992549788712292,-30.099469776571823
HAPPO,3,480000,-26.007827588050773,-29.690305557719718
HAPPO,3,528000,-20.150463192218538,-28.82304716085597
HAPPO,3,576000,-19.12097897894438,-28.014541479030004
HAPPO,3,624000,-17.295623986601377,-27.1900093642278
HAPPO,3,672000,-19.01643361831816,-26.606182525234257
HAPPO,3,720000,-17.54702586103075,-26.00223874762069
HAPPO,3,768000,-17.236527226044515,-25.45438177752218
HAPPO,3,816000,-17.956641003690724,-25.013338202590916
HAPPO,3,864000,-17.770963751575863,-24.610984066423416
HAPPO,3,912000,-12.275667723610114,-23.961756890485873
HAPPO,3,960000,-18.045323812506386,-23.6659352365869
HAPPO,3,1008000,-15.76699943272933,-23.289795436403207
HAPPO,3,1056000,-15.621273748494025,-22.184363987127696
HAPPO,3,1104000,-21.225875059300392,-21.50097712230556
HAPPO,3,1152000,-16.823260055195174,-20.632705582071008
HAPPO,3,1200000,-15.582796021730775,-19.669635813959157
HAPPO,3,1248000,-16.243341178952818,-18.817298314572984
HAPPO,3,1296000,-18.597404766473105,-18.373024816064934
HAPPO,3,1344000,-16.31745073696509,-18.070176888438404
HAPPO,3,1392000,-19.34250597295418,-18.044615881147564
HAPPO,3,1440000,-16.422071792360512,-17.82697407179748
HAPPO,3,1488000,-17.89136653141092,-17.440475926243202
HAPPO,3,1536000,-10.15266409323977,-16.964390254863265
HAPPO,3,1584000,-15.976315796855426,-16.814644389049505
HAPPO,3,1632000,-10.735592756164401,-16.502261949504888
HAPPO,3,1680000,-5.7029500562170305,-15.868286541785787
HAPPO,3,1728000,-14.760148882781104,-15.735578114250089
HAPPO,3,1776000,-8.23460963966195,-15.306915372041393
HAPPO,3,1824000,-6.385751534563353,-14.75592063541628
HAPPO,3,1872000,-12.012009060161187,-14.481684697729866
HAPPO,3,1920000,-10.166965651242519,-14.381270313331408
HAPPO,3,1968000,-2.921802117544064,-13.661102613571297
HAPPO,3,2016000,-1.1509933608563911,-12.965102324434488
HAPPO,3,2064000,-3.677554497881971,-12.396353788691059
HAPPO,3,2112000,-3.2649940815227683,-11.54107374213022
HAPPO,3,2160000,-1.3732884706713337,-10.805360809533846
HAPPO,3,2208000,4.223094963680451,-9.862223143561883
HAPPO,3,2256000,3.016885407073122,-8.945069496608268
HAPPO,3,2304000,-2.5355249292134623,-8.18021807578638
HAPPO,3,2352000,1.771485925024079,-7.318840139501181
HAPPO,3,2400000,5.306934391241455,-6.145057265015676
HAPPO,3,2448000,1.1021128204073676,-5.310572283455301
HAPPO,3,2496000,0.061353756257930936,-4.455680841185355
HAPPO,3,2544000,1.2674522286890832,-3.9118657782363626
HAPPO,3,2592000,-5.764930459245074,-3.4256093335882505
HAPPO,3,2640000,-1.3103944291921064,-2.976790365637189
HAPPO,3,2688000,1.518330297958069,-2.6329198725812315
HAPPO,3,2736000,9.02777645901667,-1.5001615229718137
HAPPO,3,2784000,5.0992381989667726,-0.8652163877990174
HAPPO,3,2832000,-0.1471973723723352,-0.5681423800756357
HAPPO,3,2880000,7.472546162368346,0.35969358290196113
HAPPO,3,2928000,1.5733145677260527,0.9187545457099883
HAPPO,3,2976000,-0.10441520600900844,1.0529158272116577
HAPPO,3,3024000,10.207577898813867,1.5938001729102413
HAPPO,3,3072000,5.039695603890914,2.0089073206137122
HAPPO,3,3120000,12.291771091486071,2.749705662185561
HAPPO,3,3168000,6.2907015823707315,3.114657569473279
HAPPO,3,3216000,7.382403043258434,3.2651008113579447
HAPPO,3,3264000,11.836639499764384,3.6850891014861005
HAPPO,3,3312000,10.60552041959179,4.310853165714922
HAPPO,3,3360000,9.616635943751275,4.684431738035265
HAPPO,3,3408000,5.476782714638701,4.692519753435134
HAPPO,3,3456000,8.21381950479873,5.031172452691865
HAPPO,3,3504000,12.821560911550446,5.638801364848652
HAPPO,3,3552000,4.656945962587986,5.800205828367647
HAPPO,3,3600000,8.342472440541798,6.4719869188336885
HAPPO,3,3648000,9.437643525639613,6.983798250016152
HAPPO,3,3696000,10.251922048410771,7.399683571466279
HAPPO,3,3744000,7.914883453469757,7.346688666440237
HAPPO,3,3792000,8.628396528035285,7.51474382496731
HAPPO,3,3840000,9.388211996943191,7.96881093779186
HAPPO,3,3888000,12.931742815262567,8.228772683167774
HAPPO,3,3936000,9.492569767135786,8.605880073615857
HAPPO,3,3984000,16.085096282205246,9.37680919210225
HAPPO,3,4032000,13.41846804933658,9.529708723079523
HAPPO,3,4080000,21.19611132964461,10.299061852877319
HAPPO,3,4128000,17.602182186212303,10.551938571673805
HAPPO,3,4176000,12.413852459312691,10.843517184861517
HAPPO,3,4224000,18.032568896202427,11.350667939763614
HAPPO,3,4272000,18.46599682700922,11.666351622013368
HAPPO,3,4320000,10.343181817150601,11.653859307611405
HAPPO,3,4368000,15.134509382773285,11.916615185660074
HAPPO,3,4416000,14.018626791044069,12.3233696654889
HAPPO,3,4464000,21.322275058707557,12.947581834722651
HAPPO,3,4512000,19.193873839260505,13.251025307470751
HAPPO,3,4560000,15.878312925955429,13.785376115250152
HAPPO,3,4608000,13.321245121143356,14.022460528612132
HAPPO,3,4656000,15.214412506200503,14.2975447657817
HAPPO,3,4704000,10.768782348670708,14.322157161032171
HAPPO,3,4752000,10.71526784197485,14.455508798580034
HAPPO,3,4800000,14.621676516976546,14.740903083767714
HAPPO,3,4848000,14.975583939823077,15.00696841438104
HAPPO,3,4896000,16.96050081355239,15.198814033347224
HAPPO,3,4944000,17.888749968470584,15.598632138172691
HAPPO,3,4992000,16.872935727251065,15.636148302222491
HAPPO,3,5040000,13.648805097253353,15.647116733075668
HAPPO,3,5088000,20.25460215879841,15.602282963035375
HAPPO,3,5136000,22.189973946337552,15.820749237327053
HAPPO,3,5184000,11.08664319593412,15.757548796213788
HAPPO,3,5232000,17.303256823882375,15.722819649912832
HAPPO,3,5280000,15.009524881476722,15.558225747744618
HAPPO,3,5328000,21.517342363349986,16.09032863089697
HAPPO,3,5376000,17.71632837795591,16.213272392572335
HAPPO,3,5424000,21.31502969611769,16.56072014995679
HAPPO,3,5472000,16.658056302457858,16.338614494897282
HAPPO,3,5520000,22.21854311181381,16.48264636501887
HAPPO,3,5568000,21.560735357454877,16.753237909375986
HAPPO,3,5616000,20.591900992839356,17.099459617551986
HAPPO,3,5664000,18.358949871002476,17.249199492066367
HAPPO,3,5712000,18.382289032282568,17.611747429381218
HAPPO,3,5760000,20.181138578870893,18.06250317875722
HAPPO,3,5808000,21.08271166491915,18.370171519135436
HAPPO,3,5856000,18.228129782747196,18.525054654512775
HAPPO,3,5904000,24.268073792550396,18.873034320179347
HAPPO,3,5952000,22.50987327229774,19.093087810837783
HAPPO,3,6000000,17.272301893978124,19.112105247348598
HAPPO,3,6048000,19.468312223384004,19.389224634307205
HAPPO,3,6096000,20.049388456198002,19.379452553230994
HAPPO,3,6144000,24.891867399958276,19.508114146260553
HAPPO,3,6192000,19.860611897825795,19.925922179683965
HAPPO,3,6240000,24.987022420379017,20.291815779517137
HAPPO,3,6288000,24.674204830561603,20.75203863423547
HAPPO,3,6336000,19.54850634362755,20.658284538058208
HAPPO,3,6384000,23.448491756762014,20.931244698953737
HAPPO,3,6432000,19.490087081250728,20.844342669674358
HAPPO,3,6480000,21.47522968287101,21.073731878265463
HAPPO,3,6528000,24.629009384142552,21.188515986471593
HAPPO,3,6576000,25.928050079727768,21.396483354198875
HAPPO,3,6624000,19.828465948513355,21.360129304469062
HAPPO,3,6672000,32.32861270671688,22.025351344264987
HAPPO,3,6720000,25.477456855765272,22.363216478716545
HAPPO,3,6768000,23.95159442135061,22.5427619950251
HAPPO,3,6816000,25.122971395518633,22.735155315529838
HAPPO,3,6864000,25.420435509816638,23.077646064437904
HAPPO,3,6912000,22.228697420285165,22.980532903853845
HAPPO,3,6960000,20.956074116380556,22.90654246785779
HAPPO,3,7008000,25.25556638977006,23.286697920038357
HAPPO,3,7056000,22.820022581641066,23.446303175193457
HAPPO,3,7104000,23.6972053777314,23.62000874288552
HAPPO,3,7152000,19.956260899282988,23.38497986190098
HAPPO,3,7200000,23.722692003076823,23.56888843834151
HAPPO,3,7248000,29.611188178823163,23.789086807791232
HAPPO,3,7296000,33.382786742082594,24.203781184530325
HAPPO,3,7344000,24.017320005828697,24.41658183511133
HAPPO,3,7392000,20.606409515478422,24.281244585526398
HAPPO,3,7440000,28.18545756863428,24.695309846830376
HAPPO,3,7488000,28.452723403073694,25.027571452554316
HAPPO,3,7536000,19.781440516330463,24.796734839801356
HAPPO,3,7584000,20.602929054826603,24.543157648139395
HAPPO,3,7632000,23.324100161510334,24.709616420186876
HAPPO,3,7680000,22.980793127452692,24.26448215450763
HAPPO,3,7728000,23.384832366311258,24.16483336929553
HAPPO,3,7776000,21.062435690716427,24.027254382122475
HAPPO,3,7824000,29.785115872331907,24.249261261970723
HAPPO,3,7872000,27.15301056922968,24.33176483622849
HAPPO,3,7920000,26.879216463896377,24.5532181240195
HAPPO,3,7968000,26.80795162468272,24.831878957748174
HAPPO,3,8016000,20.51621267215004,24.606195447385318
HAPPO,3,8064000,23.305361393867713,24.629306819396106
HAPPO,3,8112000,20.907935095659212,24.49648442501172
HAPPO,3,8160000,28.180395948014727,24.888109903522757
HAPPO,3,8208000,23.727008170972386,24.888315435327304
HAPPO,3,8256000,25.59620494847349,24.69712575769161
HAPPO,3,8304000,22.664137833538188,24.18671390490378
HAPPO,3,8352000,17.41846207916373,23.87248257506259
HAPPO,3,8400000,24.424041404918416,24.05427456979783
HAPPO,3,8448000,30.26507378128169,24.153303913257233
HAPPO,3,8496000,26.704085655448015,24.070035449084582
HAPPO,3,8544000,21.17243082453357,24.136273082808536
HAPPO,3,8592000,20.32143259292334,24.12286848938457
HAPPO,3,8640000,26.158427234610585,24.25783644524649
HAPPO,3,8688000,28.46017735854096,24.51875950386974
HAPPO,3,8736000,26.768985263701868,24.679909641840727
HAPPO,3,8784000,22.688421876337305,24.757337555441715
HAPPO,3,8832000,25.318284736858935,24.544631310895387
HAPPO,3,8880000,20.614220340206515,24.23326034760857
HAPPO,3,8928000,25.143119094838003,24.150589044320075
HAPPO,3,8976000,23.40282916799031,23.98844035590615
HAPPO,3,9024000,24.675909841398408,24.186521173489407
HAPPO,3,9072000,19.133254332341973,23.98784940865485
HAPPO,3,9120000,25.34831874177948,24.199296248946286
HAPPO,3,9168000,27.88206280215897,24.185089908667443
HAPPO,3,9216000,21.972791225310548,24.10155576839783
HAPPO,3,9264000,22.52925337563675,23.955510455405605
HAPPO,3,9312000,24.47396548680911,24.041692724608986
HAPPO,3,9360000,20.938961359919574,24.209335547502118
HAPPO,3,9408000,24.087444033171767,24.19330710122847
HAPPO,3,9456000,21.157461514288414,23.759611278990697
HAPPO,3,9504000,27.707249785717494,23.807380999479722
HAPPO,3,9552000,22.198233459447664,23.85622874399944
HAPPO,3,9600000,23.900427667432396,24.026657080880828
HAPPO,3,9648000,22.211414093779418,23.838704074174583
HAPPO,3,9696000,26.88015678389692,23.763464999191537
HAPPO,3,9744000,31.816425303207705,24.00381928678705
HAPPO,3,9792000,25.8597241069052,24.154833678718855
HAPPO,3,9840000,22.714326424696583,24.03083566385398
HAPPO,3,9888000,22.165764091359772,24.10471869962318
HAPPO,3,9936000,20.807956498856854,23.898282385528837
HAPPO,3,9984000,25.37398551265217,23.992146973369877
HAPPO,3,10032000,26.139652104062613,24.061848985877695
HAPPO,3,10080000,20.106182548456655,24.108178900930778
HAPPO,3,10128000,26.902133470480003,24.18217007848794
HAPPO,3,10176000,22.184359203617188,23.910850859509758
HAPPO,3,10224000,29.53792996049455,24.271095561185188
HAPPO,3,10272000,15.451171378042815,23.93404403749024
HAPPO,3,10320000,22.25537846591803,23.828397036495424
HAPPO,3,10368000,23.99682379011172,23.974009533171245
HAPPO,3,10416000,25.052256923678982,24.019953004147776
HAPPO,3,10464000,27.725027180183364,24.33269422633325
HAPPO,3,10512000,29.809303394781224,24.432792017241045
HAPPO,3,10560000,32.52156895713306,24.924379421892727
HAPPO,3,10608000,26.303625014541385,25.038817390802677
HAPPO,3,10656000,31.478968450004647,25.48012950300388
HAPPO,3,10704000,27.21743144511051,25.496190201156907
HAPPO,3,10752000,24.57718581994515,25.151464511477737
HAPPO,3,10800000,20.735966131835585,24.90747603647442
HAPPO,3,10848000,29.27002592774902,25.21965220328644
HAPPO,3,10896000,23.829172519088548,25.29886212841638
HAPPO,3,10944000,25.86572342629442,25.539708172580077
HAPPO,3,10992000,25.979778565800025,25.568555460825213
HAPPO,3,11040000,26.2790436071137,25.575193151446694
HAPPO,3,11088000,27.362159732113053,25.92071587447795
HAPPO,3,11136000,20.49499201397512,25.61561390035867
HAPPO,3,11184000,29.029232321463663,25.941560239303737
HAPPO,3,11232000,23.512420050211723,25.654631195956934
HAPPO,3,11280000,31.528407967812452,26.42021389070787
HAPPO,3,11328000,26.109274980201473,26.603732772340415
HAPPO,3,11376000,28.69455567999335,26.8274342909062
HAPPO,3,11424000,28.544954544342165,26.993753225223497
HAPPO,3,11472000,27.782448391942157,26.996487568640582
HAPPO,3,11520000,24.894569466552763,26.762452619677322
HAPPO,3,11568000,23.521668324108372,26.333885922866628
HAPPO,3,11616000,29.686242838171253,26.494962962087097
HAPPO,3,11664000,29.550545530735885,26.403133299264773
HAPPO,3,11712000,26.614090984616656,26.37440280114602
HAPPO,3,11760000,27.051360032638076,26.49222062079806
HAPPO,3,11808000,19.50198273755642,26.43345950678477
HAPPO,3,11856000,25.79447239895714,26.267956957794684
HAPPO,3,11904000,25.47713119337706,26.346431180379856
HAPPO,3,11952000,24.674981365338773,26.28972917747721
HAPPO,3,12000000,26.95557322392946,26.336195589769083
HAPPO,3,12048000,29.33906428642054,26.481910860212267
HAPPO,3,12096000,22.320143677087383,26.241814857591997
HAPPO,3,12144000,28.32504080526609,26.61467432384395
HAPPO,3,12192000,25.315007886140418,26.437806493590465
HAPPO,3,12240000,31.046520607060057,26.796573186773717
HAPPO,3,12288000,32.28453706167132,26.832579334100334
HAPPO,3,12336000,28.29045964720108,26.936445270624123
HAPPO,3,12384000,29.844809920245563,26.991219282064705
HAPPO,3,12432000,27.667439856779904,26.94943286837126
HAPPO,3,12480000,20.451403718713024,26.600335502979398
HAPPO,3,12528000,25.394672482839287,26.624149932326375
HAPPO,3,12576000,26.125156402575058,26.748125555110498
HAPPO,3,12624000,24.997550576728543,26.524854495041804
HAPPO,3,12672000,24.543104333747,26.286404914232808
HAPPO,3,12720000,32.642408519323205,26.573467653980742
HAPPO,3,12768000,21.001701552136833,26.285388678718782
HAPPO,3,12816000,31.961739197993246,26.878710414930055
HAPPO,3,12864000,28.240406493533705,26.995183467052748
HAPPO,3,12912000,25.14616124867248,26.979422993495383
HAPPO,3,12960000,29.79235038467806,27.22310723251154
HAPPO,3,13008000,23.4557891855623,27.056450849732148
HAPPO,3,13056000,25.36400238983239,26.867162187989855
HAPPO,3,13104000,20.519943506910284,26.781438370362377
HAPPO,3,13152000,26.10701064475042,26.675817886528296
HAPPO,3,13200000,28.594069595091206,26.831963682192622
HAPPO,3,13248000,24.705434425976478,26.530007197379117
HAPPO,3,13296000,25.624497897795525,26.212862475289793
HAPPO,3,13344000,17.699215380864658,25.708517510226155
HAPPO,3,13392000,23.630142122994414,25.41258094845229
HAPPO,3,13440000,22.62705076665292,25.172562420351007
HAPPO,3,13488000,21.464833293660764,25.220820971538995
HAPPO,3,13536000,26.685522463752854,25.282290018249164
HAPPO,3,13584000,26.36759142944982,25.293834543338438
HAPPO,3,13632000,17.505155530935383,24.937053826872095
HAPPO,3,13680000,21.378099007919417,24.786339287546973
HAPPO,3,13728000,23.818093417750855,24.36613380651972
HAPPO,3,13776000,26.563175810880544,24.630965914078946
HAPPO,3,13824000,21.541421793492958,24.134760323388456
HAPPO,3,13872000,20.189894514368998,23.751402610094896
HAPPO,3,13920000,16.750952025819302,23.351630742339985
HAPPO,3,13968000,29.89169777133038,23.356361570275812
HAPPO,3,14016000,26.900456206980767,23.520393333200502
HAPPO,3,14064000,27.13017138635879,23.60449661874938
HAPPO,3,14112000,20.726610275463575,23.61433789344239
HAPPO,3,14160000,24.57183099896065,23.541234100785736
HAPPO,3,14208000,20.003271627682526,23.132148483290088
HAPPO,3,14256000,26.852918239682705,23.234409617276096
HAPPO,3,14304000,29.22504843968039,23.405864404984897
HAPPO,3,14352000,27.89889616467543,23.891563489928267
HAPPO,3,14400000,23.61023336517679,23.89061545384171
HAPPO,3,14448000,27.045119660653423,24.100999686889352
HAPPO,3,14496000,26.622532337775944,24.34660440327579
HAPPO,3,14544000,21.65315273324691,24.106967749442173
HAPPO,3,14592000,25.518564279361627,24.06653788515226
HAPPO,3,14640000,27.16427554465332,24.526495981043592
HAPPO,3,14688000,24.30624040743924,24.665931285782627
HAPPO,3,14736000,21.908757046505606,24.575010506199515
HAPPO,3,14784000,27.03582090295492,24.597517415345912
HAPPO,3,14832000,24.224525482994505,24.72528425770313
HAPPO,3,14880000,14.240217028549791,24.441966282187927
HAPPO,3,14928000,25.569802826084217,24.861911558391018
HAPPO,3,14976000,25.49815525635157,24.65269524815393
HAPPO,3,15024000,27.467767103973138,24.679710052772617
HAPPO,3,15072000,24.628347620889194,24.560575587750254
HAPPO,3,15120000,22.448961068892302,24.64259229219924
HAPPO,3,15168000,27.568842585199175,24.78530712963917
HAPPO,3,15216000,24.152045341289668,24.982867782668077
HAPPO,3,15264000,33.52821581313939,25.30073909568982
HAPPO,3,15312000,23.038111584451258,25.006123054964625
HAPPO,3,15360000,26.420052285250097,24.935701917849137
HAPPO,3,15408000,22.729743300193135,24.893773819516582
HAPPO,3,15456000,21.325342905116567,24.621403497824353
HAPPO,3,15504000,23.804376153694164,24.48720558429665
HAPPO,3,15552000,22.72930370039256,24.53845086844644
HAPPO,3,15600000,24.519533623397663,24.490877980067207
HAPPO,3,15648000,27.32584488223985,24.498571758047515
HAPPO,3,15696000,25.594538840421713,24.559919302475254
HAPPO,3,15744000,35.34034950661156,25.199518943432683
HAPPO,3,15792000,29.912816400570247,25.33651872903341
HAPPO,3,15840000,25.128234446236945,25.37955248918781
HAPPO,3,15888000,26.173333533072412,25.94779613226032
HAPPO,3,15936000,28.547664981677265,26.089599092050463
HAPPO,3,15984000,12.300541430418074,25.461141290815537
HAPPO,3,16032000,20.901471523168578,25.148460548872457
HAPPO,3,16080000,31.977981876446417,25.49844313247042
HAPPO,3,16128000,24.398080437196107,25.591258340484885
HAPPO,3,16176000,24.45205485833621,25.442839877300933
HAPPO,3,16224000,23.74146719818608,25.423288537153148
HAPPO,3,16272000,28.080316149215435,25.163864743632956
HAPPO,3,16320000,22.2636173642585,25.126984066480922
HAPPO,3,16368000,27.85478628562572,25.19530473316547
HAPPO,3,16416000,29.07853153973124,25.497627982667286
HAPPO,3,16464000,36.52889275984672,26.221606547178244
HAPPO,3,16512000,31.725064428007265,26.59878217928839
HAPPO,3,16560000,25.943462934934082,26.751837380933228
HAPPO,3,16608000,33.336174708284844,27.17167743259452
HAPPO,3,16656000,33.30893332084705,27.45658640586153
HAPPO,3,16704000,25.13788387950336,27.43484093153208
HAPPO,3,16752000,23.30142614614913,26.86155886674815
HAPPO,3,16800000,31.54213042267283,26.939145248753036
HAPPO,3,16848000,33.33055465717736,27.329731925464483
HAPPO,3,16896000,42.13965863591778,28.090033120838072
HAPPO,3,16944000,36.79434690457804,28.482732260023823
HAPPO,3,16992000,30.583752570597106,29.353361361937107
HAPPO,3,17040000,34.86516193942775,30.018299000806593
HAPPO,3,17088000,40.27009826081191,30.413161685776377
HAPPO,3,17136000,35.268405485735336,30.930796211897295
HAPPO,3,17184000,36.283106173810495,31.49417960787226
HAPPO,3,17232000,35.78663630631891,32.06775908921192
HAPPO,3,17280000,38.65986485602798,32.57154712286966
HAPPO,3,17328000,32.94309803008576,33.080093821242386
HAPPO,3,17376000,44.60595860905454,33.877768693786614
HAPPO,3,17424000,33.61757753974377,34.09391374140626
HAPPO,3,17472000,39.5921108983829,34.239781271812745
HAPPO,3,17520000,29.54062619060231,34.13576040336489
HAPPO,3,17568000,37.386222664223475,34.68065372380724
HAPPO,3,17616000,39.06589986499514,34.95349777888868
HAPPO,3,17664000,40.89001779342312,35.3145018013923
HAPPO,3,17712000,37.3862068272672,35.89775527509535
HAPPO,3,17760000,36.68982022594015,36.535297850323495
HAPPO,3,17808000,27.375385252981015,36.336881413671506
HAPPO,3,17856000,34.077478436596294,36.37244921269145
HAPPO,3,17904000,38.39922609016635,36.19433337717948
HAPPO,3,17952000,36.90202164642803,36.199460745839005
HAPPO,3,18000000,40.98326965826724,36.69467584525187
HAPPO,3,18048000,36.25267606709755,36.76074794656948
HAPPO,3,18096000,31.77081274500847,36.35602006486456
HAPPO,3,18144000,28.63363153132712,36.04007844798797
HAPPO,3,18192000,34.937349549242214,35.97599479919901
HAPPO,3,18240000,32.96440313830913,35.84160274357949
HAPPO,3,18288000,36.35888294829781,35.73203217654473
HAPPO,3,18336000,35.07738815985196,35.83366503986693
HAPPO,3,18384000,38.14974853884616,35.5262264650951
HAPPO,3,18432000,31.884966501436637,35.44372117755667
HAPPO,3,18480000,40.64450029535998,35.4938349583651
HAPPO,3,18528000,42.10037069343322,36.09191802992847
HAPPO,3,18576000,27.38139035904014,35.61549744396736
HAPPO,3,18624000,35.989519023724874,35.46900311819258
HAPPO,3,18672000,41.144232445975085,35.481108577837915
HAPPO,3,18720000,35.21953029058412,35.37793350466253
HAPPO,3,18768000,47.53213180367965,35.89423405598346
HAPPO,3,18816000,32.64901562342213,36.14535931171875
HAPPO,3,18864000,30.661460917026698,35.98269181078687
HAPPO,3,18912000,36.332790307409084,35.88429010684604
HAPPO,3,18960000,35.261725529347565,35.80618076793745
HAPPO,3,19008000,33.02956531805627,35.427432942213116
HAPPO,3,19056000,31.026742402625075,35.17857895819061
HAPPO,3,19104000,36.44402187322855,35.40111272620109
HAPPO,3,19152000,41.44435407621251,36.0111471331004
HAPPO,3,19200000,38.377436972777616,36.17496081993542
HAPPO,3,19248000,30.917203674557253,36.07747513118534
HAPPO,3,19296000,37.79825111084667,36.14601647225909
HAPPO,3,19344000,46.621724540173325,36.69574677608392
HAPPO,3,19392000,34.38390650505791,36.516420964951145
HAPPO,3,19440000,39.03660683895876,36.856975266737905
HAPPO,3,19488000,32.563157890783025,36.47214943794853
HAPPO,3,19536000,40.62756062056839,36.40201562495496
HAPPO,3,19584000,29.116259120894952,36.48462842313853
HAPPO,3,19632000,38.782561544874845,36.61763044795519
HAPPO,3,19680000,39.53581159963317,36.54103897908177
HAPPO,3,19728000,35.01197618005442,36.53115545000893
HAPPO,3,19776000,46.98026793135103,36.50487621799328
HAPPO,3,19824000,34.24375117709931,36.58081600626362
HAPPO,3,19872000,43.29979379809055,37.18264138155237
HAPPO,3,19920000,35.500223963628734,37.142995365181875
HAPPO,3,19968000,31.852763248761857,36.98066382801113
HAPPO,3,20016000,38.759520679223215,37.253518845209555
HAPPO,3,20064000,36.54883016081683,37.516475405123444
HAPPO,3,20112000,43.896595823329726,37.87135987893779
HAPPO,3,20160000,36.07933733823031,37.61588289141482
HAPPO,3,20208000,42.93381506181976,37.8328532766073
HAPPO,3,20256000,40.737088245174284,38.30046682758906
HAPPO,3,20304000,38.16999680502343,38.31816900350224
HAPPO,3,20352000,49.58641407891245,38.459344695823155
HAPPO,3,20400000,30.84605416864247,38.290875536946224
HAPPO,3,20448000,33.94991857968144,38.048652286504456
HAPPO,3,20496000,33.9525508187452,38.11481385450265
HAPPO,3,20544000,45.45670046933226,38.344772894919984
HAPPO,3,20592000,38.725661195471424,38.80236346989981
HAPPO,3,20640000,45.169214815902116,39.10648981613921
HAPPO,3,20688000,33.90945100951584,38.838567883276475
HAPPO,3,20736000,32.032144395144506,38.6966711316141
HAPPO,3,20784000,41.317680505239785,38.42702411132309
HAPPO,3,20832000,40.17925102611698,38.70966696127631
HAPPO,3,20880000,36.45949104900656,38.38393825893898
HAPPO,3,20928000,45.77469844373588,38.8731989484679
HAPPO,3,20976000,42.62147315256591,39.385994658172855
HAPPO,3,21024000,44.83640107175749,39.6753699149602
HAPPO,3,21072000,41.300763074229295,39.90165243464651
HAPPO,3,21120000,35.834904942477735,39.51776239270117
HAPPO,3,21168000,38.53500480325016,39.6346989386545
HAPPO,3,21216000,40.80122574520214,39.533147066434616
HAPPO,3,21264000,36.811077425096414,39.34619417024043
HAPPO,3,21312000,33.93906368699019,39.1447211646198
HAPPO,3,21360000,38.091568388517096,38.597347560315264
HAPPO,3,21408000,39.93319146859702,39.03006838412262
HAPPO,3,21456000,34.7393767565094,39.067661630638234
HAPPO,3,21504000,38.93310975233543,39.304831103666345
HAPPO,3,21552000,40.058874356399286,39.04779176495525
HAPPO,3,21600000,39.421809717096785,39.08094169455646
HAPPO,3,21648000,31.92108134764336,38.45007819606795
HAPPO,3,21696000,44.6612751463722,38.96206982163254
HAPPO,3,21744000,40.596084545917655,39.36987649547888
HAPPO,3,21792000,42.36391009601551,39.419696952182484
HAPPO,3,21840000,40.785396102253586,39.44856100342708
HAPPO,3,21888000,38.326570536979474,39.53746955047341
HAPPO,3,21936000,37.145119137220505,39.1265372025441
HAPPO,3,21984000,42.34864682551608,39.113545472684585
HAPPO,3,22032000,39.35407238926758,38.85248220208983
HAPPO,3,22080000,41.651744026785856,38.869195580783
HAPPO,3,22128000,41.48624370807304,39.13830695057326
HAPPO,3,22176000,34.951002606440404,38.9676401792966
HAPPO,3,22224000,38.77331879048836,38.87107318145309
HAPPO,3,22272000,41.545587674807,39.09652605048693
HAPPO,3,22320000,38.541428456430545,39.31568627760314
HAPPO,3,22368000,37.34943442189003,39.280346564906615
HAPPO,3,22416000,25.643198689297467,38.5998707182733
HAPPO,3,22464000,39.71066126844045,38.836598552174785
MAPPO,1,96000,-38.01469341759259,-38.01469341759259
MAPPO,1,192000,-32.54721999148762,-35.2809567045401
MAPPO,1,288000,-32.29796811699632,-34.28662717535884
MAPPO,1,384000,-28.101818317678102,-32.740424960938654
MAPPO,1,480000,-28.04132624089108,-31.800605216929135
MAPPO,1,576000,-23.51789499343641,-30.420153513013684
MAPPO,1,672000,-16.41240051832084,-28.419045942343278
MAPPO,1,768000,-19.594805516037095,-27.316015889055006
MAPPO,1,864000,-18.377980881518983,-26.32290088821767
MAPPO,1,960000,-17.197110065520715,-25.410321805947977
MAPPO,1,1056000,-17.01030914318113,-24.646684291150986
MAPPO,1,1152000,-18.445108614383432,-22.867631127222886
MAPPO,1,1248000,-15.457059523880464,-21.313980175622234
MAPPO,1,1344000,-15.235844799533083,-19.76287805585285
MAPPO,1,1440000,-15.837715113146789,-18.64795958271364
MAPPO,1,1536000,-18.192764342729447,-17.75263577378985
MAPPO,1,1632000,-16.388911802435185,-17.104546392789743
MAPPO,1,1728000,-16.606459325697706,-17.122188102551274
MAPPO,1,1824000,-20.928146393319548,-17.24340090957695
MAPPO,1,1920000,-21.165117992684234,-17.49677701059197
MAPPO,1,2016000,-22.317193096458322,-17.96223910431357
MAPPO,1,2112000,-20.783280499172406,-18.305236500312777
MAPPO,1,2208000,-21.932874976846218,-18.622306169627578
MAPPO,1,2304000,-20.47956130356684,-19.078897240508155
MAPPO,1,2400000,-22.0018507872141,-19.6939886939337
MAPPO,1,2496000,-18.064390959030803,-19.89641377083225
MAPPO,1,2592000,-18.359415210459044,-19.911563849716757
MAPPO,1,2688000,-16.556271059461444,-19.926778327628234
MAPPO,1,2784000,-16.33531979940033,-19.902129279783022
MAPPO,1,2880000,-16.617809238661167,-19.510280447541348
MAPPO,1,2976000,-18.362636859113124,-19.255509435398523
MAPPO,1,3072000,-16.704893797633844,-18.745300408232662
MAPPO,1,3168000,-16.12854723823875,-18.322142839056877
MAPPO,1,3264000,-11.114722989899665,-17.33867447660719
MAPPO,1,3360000,-11.135977443932296,-16.489257762094955
MAPPO,1,3456000,-11.736240620633938,-15.556020474224033
MAPPO,1,3552000,-11.398452077049182,-14.95002603040752
MAPPO,1,3648000,-10.194343965771221,-14.207746826344989
MAPPO,1,3744000,-9.06721074236325,-13.526923161154246
MAPPO,1,3840000,-10.066148501946731,-12.956998497749373
MAPPO,1,3936000,-9.218114997038217,-12.284299021238196
MAPPO,1,4032000,-5.755123959668066,-11.138161484925009
MAPPO,1,4128000,-4.981949853712239,-10.072439308204862
MAPPO,1,4224000,-2.7711832224226933,-8.85813348858522
MAPPO,1,4320000,0.9395404716550613,-7.762291355716609
MAPPO,1,4416000,-0.3348967126188911,-6.780374925597209
MAPPO,1,4512000,5.137040774190884,-5.246440253340407
MAPPO,1,4608000,2.548045764015934,-3.978576813243579
MAPPO,1,4704000,3.7556304718881455,-2.710397318910909
MAPPO,1,4800000,0.1470347368492724,-1.8727386389824985
MAPPO,1,4896000,2.2041775430502755,-0.7572544530736797
MAPPO,1,4992000,0.9032884088308538,0.16287312927805397
MAPPO,1,5088000,2.651049215859204,0.927070690689624
MAPPO,1,5184000,5.8062894433918455,1.907819717699086
MAPPO,1,5280000,1.6233000871139192,2.3073182003842323
MAPPO,1,5376000,-1.4117595972272983,2.0935636486676543
MAPPO,1,5472000,4.701895107263814,2.551453814111537
MAPPO,1,5568000,9.252542756120828,2.92559035792335
MAPPO,1,5664000,1.3891410782745188,2.820235386492312
MAPPO,1,5760000,2.558990361191107,2.711449921883491
MAPPO,1,5856000,-0.08249997406918907,2.6905831299818126
MAPPO,1,5952000,2.1340906466592817,2.6842115939462676
MAPPO,1,6048000,2.752423145988438,2.8523147518696845
MAPPO,1,6144000,6.097718596263616,3.1656483319064495
MAPPO,1,6240000,6.6517942260293035,3.242512403055309
MAPPO,1,6336000,4.643032281037218,3.5170335115937905
MAPPO,1,6432000,4.5648254434578535,4.06035942438335
MAPPO,1,6528000,2.786416945204827,3.886225046014351
MAPPO,1,6624000,6.238247977142953,3.6121982479254537
MAPPO,1,6720000,0.5250049311914063,3.533640416372443
MAPPO,1,6816000,3.279252177106273,3.5991187632738217
MAPPO,1,6912000,4.275817588574221,3.995329450786859
MAPPO,1,7008000,0.736423929916959,3.8682688401739203
MAPPO,1,7104000,5.246098826484864,4.094966629309959
MAPPO,1,7200000,4.010425225835612,3.9052126865437766
MAPPO,1,7296000,2.753192543089111,3.550794351731032
MAPPO,1,7392000,6.130221386547975,3.6859933613229185
MAPPO,1,7488000,4.448242891861752,3.6753949475414545
MAPPO,1,7584000,7.580252345362807,4.111198165737634
MAPPO,1,7680000,-1.1707113804308076,3.4376564059582013
MAPPO,1,7776000,1.7240991839394253,3.5466649743898397
MAPPO,1,7872000,8.11648642406251,3.986413542294952
MAPPO,1,7968000,12.73335444908087,4.755280529613739
MAPPO,1,8064000,6.511947927116149,5.280328165722755
MAPPO,1,8160000,15.653622481403314,6.226466679806251
MAPPO,1,8256000,12.507124069222936,6.998893847386916
MAPPO,1,8352000,15.206502145287988,8.131012902132268
MAPPO,1,8448000,14.636904956201661,8.904347772100785
MAPPO,1,8544000,11.532246630269421,9.54834811195603
MAPPO,1,8640000,12.294275361149914,9.976895658845764
MAPPO,1,8736000,10.706831616368152,11.056672294918398
MAPPO,1,8832000,23.200440546627533,13.00906696425368
MAPPO,1,8928000,12.593459300519987,13.416064498477086
MAPPO,1,9024000,14.573545930550452,13.583354633156137
MAPPO,1,9120000,16.843933197499485,14.522626021372805
MAPPO,1,9216000,15.30532655646803,14.490962755469598
MAPPO,1,9312000,13.819687223554018,14.610286678590604
MAPPO,1,9408000,22.79527769290076,15.30017536473722
MAPPO,1,9504000,10.06036604144861,14.884126372486941
MAPPO,1,9600000,16.411597243767616,15.32770370098678
MAPPO,1,9696000,14.596991336094815,15.537041516890861
MAPPO,1,9792000,8.549640711836517,15.34093325284253
MAPPO,1,9888000,7.061185895105453,13.873728284522342
MAPPO,1,9984000,15.205679682253924,14.111202864679973
MAPPO,1,10080000,16.268236248402534,14.265265620848341
MAPPO,1,10176000,16.15337814599143,14.202487888893064
MAPPO,1,10272000,12.731690190803633,13.968520946559938
MAPPO,1,10368000,11.986769502432317,13.8018920628216
MAPPO,1,10464000,12.71910521781822,12.885876383268645
MAPPO,1,10560000,11.525805024767354,13.019098109024894
MAPPO,1,10656000,9.163890488165054,12.360215676697386
MAPPO,1,10752000,14.730377704877926,12.372341710223123
MAPPO,1,10848000,24.425272335282173,13.815580948718186
MAPPO,1,10944000,22.536102079469355,15.222391510933086
MAPPO,1,11040000,19.372534387335044,15.601196484122278
MAPPO,1,11136000,17.22574437195675,15.688242677172662
MAPPO,1,11232000,24.22866301041526,16.42235948302937
MAPPO,1,11328000,19.918910748007196,17.075743170047875
MAPPO,1,11424000,21.843678418682018,17.971825798797852
MAPPO,1,11520000,23.041627988681416,18.910236959785415
MAPPO,1,11616000,20.73115535686642,19.74708698997624
MAPPO,1,11712000,19.09356308195081,20.649784498502218
MAPPO,1,11808000,15.572949948104709,20.726381975159196
MAPPO,1,11904000,13.92857294953415,19.77213657645483
MAPPO,1,12000000,10.570250942859888,18.684331927672154
MAPPO,1,12096000,14.135456114166157,18.208233902838618
MAPPO,1,12192000,12.741831033735092,17.80060541754574
MAPPO,1,12288000,21.483940059115465,17.551085149245758
MAPPO,1,12384000,13.614564353598468,16.977962749754056
MAPPO,1,12480000,10.667695809802673,15.961964330765026
MAPPO,1,12576000,5.668769309656802,14.382613541762787
MAPPO,1,12672000,3.2577785321665025,12.794124739517338
MAPPO,1,12768000,3.183652377677857,11.34776922094707
MAPPO,1,12864000,-0.08081167351886144,9.924699982617653
MAPPO,1,12960000,-2.3823921044269647,8.441884977712096
MAPPO,1,13056000,4.591987422019346,7.898406475817501
MAPPO,1,13152000,9.598516778410794,7.485957445294287
MAPPO,1,13248000,19.594908585291392,8.10896449543577
MAPPO,1,13344000,11.981649569847836,7.245119905502347
MAPPO,1,13440000,12.166154972664096,7.113446325417403
MAPPO,1,13536000,16.10240625415858,7.607510911267941
MAPPO,1,13632000,12.09414160415884,8.191635665313582
MAPPO,1,13728000,12.460594070113267,9.02825525967238
MAPPO,1,13824000,13.267716080010851,9.944988323520834
MAPPO,1,13920000,9.077624669891351,10.777573445649034
MAPPO,1,14016000,5.607407958045323,11.503918905873789
MAPPO,1,14112000,11.56326522680113,12.137671433581225
MAPPO,1,14208000,11.071398970649257,12.271569814693812
MAPPO,1,14304000,9.49174024718068,11.353099965774657
MAPPO,1,14400000,12.894341404754286,11.43607195076615
MAPPO,1,14496000,9.655593082668037,11.207839051675602
MAPPO,1,14592000,12.461071460370501,10.876808615876685
MAPPO,1,14688000,10.194509566874956,10.704114794305424
MAPPO,1,14784000,9.925323771164127,10.47363567621914
MAPPO,1,14880000,19.91151691445463,11.077617570259482
MAPPO,1,14976000,14.555898061470863,11.575642424039438
MAPPO,1,15072000,7.479941099100824,11.74587270958994
MAPPO,1,15168000,16.947346440377366,12.235334638096871
MAPPO,1,15264000,10.488548986335193,12.1823482758865
MAPPO,1,15360000,4.699751835595198,11.746712965742368
MAPPO,1,15456000,13.782748466197724,11.827477244055409
MAPPO,1,15552000,9.50050446629619,11.813378278930692
MAPPO,1,15648000,13.265298811948044,11.886489856346833
MAPPO,1,15744000,-2.7573562084315615,10.709047513137149
MAPPO,1,15840000,1.4732722997587449,9.940679197554841
MAPPO,1,15936000,8.525467779522632,8.905583821651932
MAPPO,1,16032000,5.593150122715805,8.090788554492383
MAPPO,1,16128000,7.0800445548581665,8.054434323197595
MAPPO,1,16224000,0.7371146629520248,6.5807768888861995
MAPPO,1,16320000,9.754955411020784,6.514086563857617
MAPPO,1,16416000,8.915044562115735,6.897294993541303
MAPPO,1,16512000,13.090727174190425,6.834383966995184
MAPPO,1,16608000,10.943012210819022,6.965521034679077
MAPPO,1,16704000,14.675850607363914,7.0937530160805204
MAPPO,1,16800000,15.199309272821845,8.726177150739922
MAPPO,1,16896000,13.425888693225374,9.812778641055068
MAPPO,1,16992000,13.877087411925597,10.299289516728066
MAPPO,1,17088000,17.45576348461901,11.377708913264723
MAPPO,1,17184000,14.84268611333738,12.083403600399196
MAPPO,1,17280000,17.196282478163706,13.579691583600258
MAPPO,1,17376000,10.279333309855089,13.627362301676103
MAPPO,1,17472000,15.98537674098877,14.270119772482742
MAPPO,1,17568000,11.287386944216184,14.106179751575995
MAPPO,1,17664000,10.970924409442452,14.108717224178124
MAPPO,1,17760000,12.61016369045445,13.920927504459081
MAPPO,1,17856000,14.137245031855358,13.824376209825765
MAPPO,1,17952000,15.81709366555776,14.0417584800378
MAPPO,1,18048000,15.643040424728486,14.20229966301988
MAPPO,1,18144000,22.418903837511394,14.653494240555553
MAPPO,1,18240000,24.378952302123018,15.520427530445158
MAPPO,1,18336000,26.692886653010092,16.38375518270392
MAPPO,1,18432000,18.22327639757083,17.105931827041715
MAPPO,1,18528000,19.10655286805065,17.389675111320063
MAPPO,1,18624000,17.084783893338095,17.916711197603874
MAPPO,1,18720000,14.903302849357946,18.274200146687097
MAPPO,1,18816000,11.564935561047632,18.179179407650114
MAPPO,1,18912000,16.397806421959427,18.384684988568665
MAPPO,1,19008000,19.370314192590758,18.707705036480757
MAPPO,1,19104000,18.9547729218161,19.008771627125086
MAPPO,1,19200000,27.888606271641535,19.5060173029551
MAPPO,1,19296000,20.661749178004214,19.168089746217024
MAPPO,1,19392000,17.13646049902988,18.299323732218827
MAPPO,1,19488000,20.15418887509569,18.47486123017563
MAPPO,1,19584000,21.157686752078206,18.66132794690541
MAPPO,1,19680000,30.196787776898148,19.853328299956324
MAPPO,1,19776000,23.310688316724807,20.617636069716948
MAPPO,1,19872000,22.208053918413142,21.585192284022906
MAPPO,1,19968000,17.090641902920236,21.648177327746616
MAPPO,1,20064000,26.669684403881195,22.311756437863924
MAPPO,1,20160000,25.7877711912292,22.932938098719664
MAPPO,1,20256000,18.24842771775198,22.056558230184248
MAPPO,1,20352000,33.15910497323424,23.19268148429607
MAPPO,1,20448000,25.561466641331585,23.958591133596222
MAPPO,1,20544000,22.22741896877636,24.1470665966581
MAPPO,1,20640000,28.289007393724663,24.79536847317141
MAPPO,1,20736000,27.880736975937662,24.584818400356824
MAPPO,1,20832000,27.16808721093859,24.935491027103534
MAPPO,1,20928000,27.485799993326005,25.415286124822885
MAPPO,1,21024000,27.365492512705526,26.349363452985184
MAPPO,1,21120000,23.83294963174999,26.09147847370053
MAPPO,1,21216000,27.06703264949325,26.20777496990635
MAPPO,1,21312000,29.373463209403855,27.21914183278379
MAPPO,1,21408000,35.861933517923305,27.46485351866461
MAPPO,1,21504000,24.37027626436202,27.356563484394652
MAPPO,1,21600000,28.279313996907447,27.906735759679293
MAPPO,1,21696000,24.27097361976457,27.541459962046556
MAPPO,1,21792000,23.00089615233743,27.097838068991987
MAPPO,1,21888000,31.314532039776935,27.474787598886383
MAPPO,1,21984000,29.91345542628906,27.695483547337574
MAPPO,1,22080000,35.31657036710067,28.41830880682804
MAPPO,1,22176000,26.211812209920964,28.634569041207214
MAPPO,1,22272000,27.884543166137348,28.708888179083953
MAPPO,1,22368000,17.43412007866135,27.623493349016453
MAPPO,1,22464000,18.441954791036675,26.039858919299487

